DarkCapPy: Dark Matter Capture and Annihilation

DarkCapPy is a Python 3/Jupyter package for calculating rates associated with dark matter capture in the Earth, annihilation into light mediators, and the subsequent observable decay of the light mediators near the surface of the Earth. The package includes a calculation of the Sommerfeld enhancement at the center of the Earth and the timescale for capture--annihilation equilibrium. The code is open source and can be modified for other compact astronomical objects and mediator spins.

==> references.bib.txt <==
%% This BibTeX bibliography file was created using BibDesk.
%% http://bibdesk.sourceforge.net/


%% Created for Flip Tanedo at 2018-08-10 09:11:29 -0700 


%% Saved with string encoding Unicode (UTF-8) 



@unpublished{WIP-Chaffey-Green-Tanedo,
	Author = {Chaffey, Ian and  Green, Adam and Tanedo, Philip},
	Date-Added = {2018-08-10 09:10:47 -0700},
	Date-Modified = {2018-08-10 09:11:29 -0700},
	Note = {Work In Progress},
	Title = {Dark Higgs-shine}}

@article{Lewin:1995rx,
	Author = {Lewin, J.D. and Smith, P.F.},
	Date-Added = {2018-08-09 16:48:49 -0700},
	Date-Modified = {2018-08-09 16:48:49 -0700},
	Doi = {10.1016/S0927-6505(96)00047-3},
	Journal = {Astropart.Phys.},
	Pages = {87-112},
	Reportnumber = {RAL-TR-95-024},
	Slaccitation = {%%CITATION = APHYE,6,87;%%},
	Title = {{Review of Mathematics, Numerical Factors, and Corrections for Dark Matter Experiments Based on Elastic Nuclear Recoil}},
	Volume = {6},
	Year = {1996},
	Bdsk-Url-1 = {https://doi.org/10.1016/S0927-6505(96)00047-3}}

@article{Steigman:1997vs,
	Author = {Steigman, G. and Sarazin, C.L. and Quintana, H. and Faulkner, J.},
	Date-Added = {2018-08-09 14:44:35 -0700},
	Date-Modified = {2018-08-09 14:44:35 -0700},
	Doi = {10.1086/112290},
	Journal = {Astron.J.},
	Pages = {1050-1061},
	Slaccitation = {%%CITATION = ANJOA,83,1050;%%},
	Title = {{Dynamical Interactions and Astrophysical Effects of Stable Heavy Neutrinos}},
	Volume = {83},
	Year = {1978},
	Bdsk-Url-1 = {https://doi.org/10.1086/112290}}

@article{Mao:2012hf,
	Archiveprefix = {arXiv},
	Author = {Mao, Yao-Yuan and Strigari, Louis E. and Wechsler, Risa H. and Wu, Hao-Yi and Hahn, Oliver},
	Date-Added = {2018-08-09 13:42:23 -0700},
	Date-Modified = {2018-08-09 13:42:23 -0700},
	Doi = {10.1088/0004-637X/764/1/35},
	Eprint = {1210.2721},
	Journal = {Astrophys.J.},
	Pages = {35},
	Primaryclass = {astro-ph.CO},
	Reportnumber = {SLAC-PUB-15326},
	Slaccitation = {%%CITATION = ARXIV:1210.2721;%%},
	Title = {{Halo-To-Halo Similarity and Scatter in the Velocity Distribution of Dark Matter}},
	Volume = {764},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/764/1/35}}

@article{Fairbairn:2008gz,
	Archiveprefix = {arXiv},
	Author = {Fairbairn, Malcolm and Schwetz, Thomas},
	Date-Added = {2018-08-09 13:41:32 -0700},
	Date-Modified = {2018-08-09 13:41:32 -0700},
	Doi = {10.1088/1475-7516/2009/01/037},
	Eprint = {0808.0704},
	Journal = {JCAP},
	Pages = {037},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0808.0704;%%},
	Title = {{Spin-Independent Elastic WIMP Scattering and the Dama Annual Modulation Signal}},
	Volume = {0901},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2009/01/037}}

@article{Feng:2015hja,
	Archiveprefix = {arXiv},
	Author = {Feng, Jonathan L. and Smolinsky, Jordan and Tanedo, Philip},
	Doi = {10.1103/PhysRevD.93.015014, 10.1103/PhysRevD.96.099901},
	Eprint = {1509.07525},
	Journal = {Phys. Rev.},
	Note = {[Erratum: Phys. Rev.D96,no.9,099901(2017)]},
	Number = {1},
	Pages = {015014},
	Primaryclass = {Hep-ph},
	Reportnumber = {UCI-TR-2015-07},
	Slaccitation = {%%CITATION = ARXIV:1509.07525;%%},
	Title = {{Dark Photons from the Center of the Earth: Smoking-Gun Signals of Dark Matter}},
	Volume = {D93},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.93.015014,%2010.1103/PhysRevD.96.099901}}

@article{Feng:2016ijc,
	Archiveprefix = {arXiv},
	Author = {Feng, Jonathan L. and Smolinsky, Jordan and Tanedo, Philip},
	Doi = {10.1103/PhysRevD.93.115036, 10.1103/PhysRevD.96.099903},
	Eprint = {1602.01465},
	Journal = {Phys. Rev.},
	Note = {[Erratum: Phys. Rev.D96,no.9,099903(2017)]},
	Number = {11},
	Pages = {115036},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-TR-2016-02},
	Slaccitation = {%%CITATION = ARXIV:1602.01465;%%},
	Title = {{Detecting dark matter through dark photons from the Sun: Charged particle signatures}},
	Volume = {D93},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.93.115036,%2010.1103/PhysRevD.96.099903}}

@article{Liu:2014cma,
	Archiveprefix = {arXiv},
	Author = {Liu, Jia and Weiner, Neal and Xue, Wei},
	Doi = {10.1007/JHEP08(2015)050},
	Eprint = {1412.1485},
	Journal = {JHEP},
	Pages = {050},
	Primaryclass = {hep-ph},
	Reportnumber = {MIT-CTP-4616, MITP-14-100},
	Slaccitation = {%%CITATION = ARXIV:1412.1485;%%},
	Title = {{Signals of a Light Dark Force in the Galactic Center}},
	Volume = {08},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP08(2015)050}}

@article{Baratella:2013fya,
	Archiveprefix = {arXiv},
	Author = {Baratella, Pietro and Cirelli, Marco and Hektor, Andi and Pata, Joosep and Piibeleht, Morten and Strumia, Alessandro},
	Doi = {10.1088/1475-7516/2014/03/053},
	Eprint = {1312.6408},
	Journal = {JCAP},
	Pages = {053},
	Primaryclass = {hep-ph},
	Reportnumber = {SACLAY-T13-040},
	Slaccitation = {%%CITATION = ARXIV:1312.6408;%%},
	Title = {{PPPC 4 DM$\nu$: a Poor Particle Physicist Cookbook for Neutrinos from Dark Matter annihilations in the Sun}},
	Volume = {1403},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2014/03/053}}

@article{Gould:1987ww,
	Author = {Gould, Andrew},
	Doi = {10.1086/166347},
	Journal = {Astrophys. J.},
	Pages = {919-939},
	Reportnumber = {SLAC-PUB-4423},
	Slaccitation = {%%CITATION = ASJOA,328,919;%%},
	Title = {{Direct and Indirect Capture of Wimps by the Earth}},
	Volume = {328},
	Year = {1988},
	Bdsk-Url-1 = {https://doi.org/10.1086/166347}}

@article{2010A&A...509A..25W,
	Author = {{Weber, M.} and {de Boer, W.}},
	Doi = {10.1051/0004-6361/200913381},
	Journal = {A\&A},
	Pages = {A25},
	Title = {Determination of the local dark matter density in our Galaxy},
	Url = {https://doi.org/10.1051/0004-6361/200913381},
	Volume = 509,
	Year = 2010,
	Bdsk-Url-1 = {https://doi.org/10.1051/0004-6361/200913381}}

@article{PREM500Paper,
	Author = {Adam M. Dziewonski and Don L. Anderson},
	Doi = {https://doi.org/10.1016/0031-9201(81)90046-7},
	Issn = {0031-9201},
	Journal = {Physics of the Earth and Planetary Interiors},
	Number = {4},
	Pages = {297 - 356},
	Title = {Preliminary reference Earth model},
	Url = {http://www.sciencedirect.com/science/article/pii/0031920181900467},
	Volume = {25},
	Year = {1981},
	Bdsk-Url-1 = {http://www.sciencedirect.com/science/article/pii/0031920181900467},
	Bdsk-Url-2 = {https://doi.org/10.1016/0031-9201(81)90046-7}}

@article{Vergados:1998ax,
	Archiveprefix = {arXiv},
	Author = {Vergados, J. D.},
	Doi = {10.1103/PhysRevD.58.103001},
	Eprint = {hep-ph/9802253},
	Journal = {Phys. Rev.},
	Pages = {103001},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = HEP-PH/9802253;%%},
	Title = {{Modulation effect in the differential rate for supersymmetric dark matter detection}},
	Volume = {D58},
	Year = {1998},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.58.103001}}

@article{Vogelsberger:2008qb,
	Archiveprefix = {arXiv},
	Author = {Vogelsberger, Mark and Helmi, A. and Springel, Volker and White, Simon D. M. and Wang, Jie and Frenk, Carlos S. and Jenkins, Adrian and Ludlow, A. D. and Navarro, Julio F.},
	Doi = {10.1111/j.1365-2966.2009.14630.x},
	Eprint = {0812.0362},
	Journal = {Mon. Not. Roy. Astron. Soc.},
	Pages = {797-811},
	Primaryclass = {astro-ph},
	Slaccitation = {%%CITATION = ARXIV:0812.0362;%%},
	Title = {{Phase-space structure in the local dark matter distribution and its signature in direct detection experiments}},
	Volume = {395},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1111/j.1365-2966.2009.14630.x}}

@article{Kuhlen:2009vh,
	Archiveprefix = {arXiv},
	Author = {Kuhlen, Michael and Weiner, Neal and Diemand, Jurg and Madau, Piero and Moore, Ben and Potter, Doug and Stadel, Joachim and Zemp, Marcel},
	Doi = {10.1088/1475-7516/2010/02/030},
	Eprint = {0912.2358},
	Journal = {JCAP},
	Pages = {030},
	Primaryclass = {astro-ph.GA},
	Slaccitation = {%%CITATION = ARXIV:0912.2358;%%},
	Title = {{Dark Matter Direct Detection with Non-Maxwellian Velocity Structure}},
	Volume = {1002},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2010/02/030}}

@article{Ling:2009eh,
	Archiveprefix = {arXiv},
	Author = {Ling, F. S. and Nezri, E. and Athanassoula, E. and Teyssier, R.},
	Doi = {10.1088/1475-7516/2010/02/012},
	Eprint = {0909.2028},
	Journal = {JCAP},
	Pages = {012},
	Primaryclass = {astro-ph.GA},
	Reportnumber = {ULB-TH-09-30},
	Slaccitation = {%%CITATION = ARXIV:0909.2028;%%},
	Title = {{Dark Matter Direct Detection Signals inferred from a Cosmological N-body Simulation with Baryons}},
	Volume = {1002},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2010/02/012}}

@article{Lisanti:2010qx,
	Archiveprefix = {arXiv},
	Author = {Lisanti, Mariangela and Strigari, Louis E. and Wacker, Jay G. and Wechsler, Risa H.},
	Doi = {10.1103/PhysRevD.83.023519},
	Eprint = {1010.4300},
	Journal = {Phys. Rev.},
	Pages = {023519},
	Primaryclass = {astro-ph.CO},
	Reportnumber = {SLAC-PUB-14273},
	Slaccitation = {%%CITATION = ARXIV:1010.4300;%%},
	Title = {{The Dark Matter at the End of the Galaxy}},
	Volume = {D83},
	Year = {2011},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.83.023519}}

@article{Busoni:2013kaa,
	Archiveprefix = {arXiv},
	Author = {Busoni, Giorgio and De Simone, Andrea and Huang, Wei-Chih},
	Doi = {10.1088/1475-7516/2013/07/010},
	Eprint = {1305.1817},
	Journal = {JCAP},
	Pages = {010},
	Primaryclass = {hep-ph},
	Reportnumber = {CERN-PH-TH-2013-091, SISSA-19-2013-FISI},
	Slaccitation = {%%CITATION = ARXIV:1305.1817;%%},
	Title = {{On the Minimum Dark Matter Mass Testable by Neutrinos from the Sun}},
	Volume = {1307},
	Year = {2013},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2013/07/010}}

@article{Zentner:2009is,
	Archiveprefix = {arXiv},
	Author = {Zentner, Andrew R.},
	Doi = {10.1103/PhysRevD.80.063501},
	Eprint = {0907.3448},
	Journal = {Phys. Rev.},
	Pages = {063501},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:0907.3448;%%},
	Title = {{High-Energy Neutrinos From Dark Matter Particle Self-Capture Within the Sun}},
	Volume = {D80},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.80.063501}}

@article{Buschmann:2015awa,
	Archiveprefix = {arXiv},
	Author = {Buschmann, Malte and Kopp, Joachim and Liu, Jia and Machado, Pedro A. N.},
	Doi = {10.1007/JHEP07(2015)045},
	Eprint = {1505.07459},
	Journal = {JHEP},
	Pages = {045},
	Primaryclass = {hep-ph},
	Reportnumber = {MITP-15-036, IFT-UAM-CSIC-15-047, FTUAM-15-13},
	Slaccitation = {%%CITATION = ARXIV:1505.07459;%%},
	Title = {{Lepton Jets from Radiating Dark Matter}},
	Volume = {07},
	Year = {2015},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP07(2015)045}}

@article{HOLDOM1986196,
	Author = {Bob Holdom},
	Doi = {https://doi.org/10.1016/0370-2693(86)91377-8},
	Issn = {0370-2693},
	Journal = {Physics Letters B},
	Number = {2},
	Pages = {196 - 198},
	Title = {Two U(1)'s and ϵ charge shifts},
	Url = {http://www.sciencedirect.com/science/article/pii/0370269386913778},
	Volume = {166},
	Year = {1986},
	Bdsk-Url-1 = {http://www.sciencedirect.com/science/article/pii/0370269386913778},
	Bdsk-Url-2 = {https://doi.org/10.1016/0370-2693(86)91377-8}}

@article{Sommerfeld.1931,
	Author = {A. Sommerfeld},
	Doi = {10.1002/andp.19314030302},
	Eprint = {https://onlinelibrary.wiley.com/doi/pdf/10.1002/andp.19314030302},
	Journal = {Annalen der Physik},
	Number = {3},
	Pages = {257-330},
	Title = {{\"U}ber die Beugung und Bremsung der Elektronen},
	Url = {https://onlinelibrary.wiley.com/doi/abs/10.1002/andp.19314030302},
	Volume = {403},
	Bdsk-Url-1 = {https://onlinelibrary.wiley.com/doi/abs/10.1002/andp.19314030302},
	Bdsk-Url-2 = {https://doi.org/10.1002/andp.19314030302}}

@article{Cassel:2009wt,
	Archiveprefix = {arXiv},
	Author = {Cassel, S.},
	Doi = {10.1088/0954-3899/37/10/105009},
	Eprint = {0903.5307},
	Journal = {J. Phys.},
	Pages = {105009},
	Primaryclass = {hep-ph},
	Reportnumber = {OUTP-0910P},
	Slaccitation = {%%CITATION = ARXIV:0903.5307;%%},
	Title = {{Sommerfeld factor for arbitrary partial wave processes}},
	Volume = {G37},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1088/0954-3899/37/10/105009}}

@article{Feng:2010zp,
	Archiveprefix = {arXiv},
	Author = {Feng, Jonathan L. and Kaplinghat, Manoj and Yu, Hai-Bo},
	Doi = {10.1103/PhysRevD.82.083525},
	Eprint = {1005.4678},
	Journal = {Phys. Rev.},
	Pages = {083525},
	Primaryclass = {hep-ph},
	Reportnumber = {UCI-TR-2010-06},
	Slaccitation = {%%CITATION = ARXIV:1005.4678;%%},
	Title = {{Sommerfeld Enhancements for Thermal Relic Dark Matter}},
	Volume = {D82},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.82.083525}}

@manual{JupyterDocs.2015,
	Booktitle = {Jupyter Documentation},
	Optdoi = {doi},
	Opteprint = {eprint},
	Optorganization = {organization},
	Optpublisher = {publisher},
	Publisher = {Project Jupyter},
	Title = {Importing Jupyter Notebooks as Modules},
	Type = {Documentation},
	Url = {http://jupyter-notebook.readthedocs.io/en/stable/examples/Notebook/Importing%20Notebooks.html},
	Version = {70878c2d},
	Year = {2015},
	Bdsk-Url-1 = {http://jupyter-notebook.readthedocs.io/en/stable/examples/Notebook/Importing%20Notebooks.html}}

@inproceedings{Jupyter.2016,
	Author = {Kluyver, Thomas and Ragan-Kelley, Benjamin and P{\'e}rez, Fernando and Granger, Brian E and Bussonnier, Matthias and Frederic, Jonathan and Kelley, Kyle and Hamrick, Jessica B and Grout, Jason and Corlay, Sylvain and others},
	Booktitle = {ELPUB},
	Doi = {10.3233/978-1-61499-649-1-87},
	Pages = {87--90},
	Title = {Jupyter Notebooks-a publishing format for reproducible computational workflows.},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.3233/978-1-61499-649-1-87}}

@manual{Anaconda.2018,
	Optdoi = {doi},
	Opteprint = {eprint},
	Optnote = {note},
	Optorganization = {organization},
	Optpublisher = {publisher},
	Opturldate = {urldate},
	Publisher = {Anaconda, Inc},
	Title = {Anaconda},
	Url = {https://www.anaconda.com/},
	Year = {2018},
	Bdsk-Url-1 = {https://www.anaconda.com/}}

@misc{SciPy.2001,
	Author = {Eric Jones and Travis Oliphant and Pearu Peterson and others},
	Note = {Online},
	Title = {{SciPy}: Open source scientific tools for {Python}},
	Url = {http://www.scipy.org/},
	Year = {2001--},
	Bdsk-Url-1 = {http://www.scipy.org/}}

@misc{NumPy.2006,
	Author = {Travis E Oliphant},
	Note = {Online},
	Publisher = {Trelgol Publishing},
	Title = {{NumPy}: A guide to {NumPy}},
	Url = {http://www.numpy.org/},
	Year = {2006--},
	Bdsk-Url-1 = {http://www.numpy.org/}}

@inproceedings{Pandas.2010,
	Author = {Wes McKinney},
	Booktitle = {Proceedings of the 9th Python in Science Conference},
	Editor = {St\'efan van der Walt and Jarrod Millman},
	Pages = {51 - 56},
	Title = {Data Structures for Statistical Computing in Python},
	Year = {2010}}

@article{MatPlotLib.2007,
	Author = {John D. Hunter},
	Doi = {10.1109/MCSE.2007.55},
	Eprint = {https://aip.scitation.org/doi/pdf/10.1109/MCSE.2007.55},
	Journal = {Computing in Science \& Engineering},
	Number = {3},
	Pages = {90-95},
	Title = {Matplotlib: A 2D Graphics Environment},
	Volume = {9},
	Year = {2007},
	Bdsk-Url-1 = {https://doi.org/10.1109/MCSE.2007.55}}

@article{Bovy:2012tw,
	Archiveprefix = {arXiv},
	Author = {Bovy, Jo and Tremaine, Scott},
	Doi = {10.1088/0004-637X/756/1/89},
	Eprint = {1205.4033},
	Journal = {Astrophys. J.},
	Pages = {89},
	Primaryclass = {astro-ph.GA},
	Slaccitation = {%%CITATION = ARXIV:1205.4033;%%},
	Title = {{On the local dark matter density}},
	Volume = {756},
	Year = {2012},
	Bdsk-Url-1 = {https://doi.org/10.1088/0004-637X/756/1/89}}

@article{Patrignani:2016xqp,
	Author = {Patrignani, C. and others},
	Collaboration = {Particle Data Group},
	Doi = {10.1088/1674-1137/40/10/100001},
	Journal = {Chin. Phys.},
	Number = {10},
	Pages = {100001},
	Slaccitation = {%%CITATION = CHPHD,C40,100001;%%},
	Title = {{Review of Particle Physics}},
	Volume = {C40},
	Year = {2016},
	Bdsk-Url-1 = {https://doi.org/10.1088/1674-1137/40/10/100001}}

@article{Denton:2018aml,
	Archiveprefix = {arXiv},
	Author = {Denton, Peter B. and Tamborra, Irene},
	Eprint = {1805.05950},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:1805.05950;%%},
	Title = {{Invisible Neutrino Decay Resolves Icecube's Track and Cascade Tension}},
	Year = {2018}}

@article{Freese:1985qw,
	Author = {Freese, Katherine},
	Doi = {10.1016/0370-2693(86)90349-7},
	Journal = {Phys.Lett.},
	Pages = {295},
	Reportnumber = {Print-85-0531 (HARVARD-SMITHSONIAN)},
	Slaccitation = {%%CITATION = PHLTA,B167,295;%%},
	Title = {{Can Scalar Neutrinos Or Massive Dirac Neutrinos Be the Missing Mass?}},
	Volume = {B167},
	Year = {1986},
	Bdsk-Url-1 = {https://doi.org/10.1016/0370-2693(86)90349-7}}

@article{Press:1985ug,
	Author = {Press, William H. and Spergel, David N.},
	Doi = {10.1086/163485},
	Journal = {Astrophys.J.},
	Pages = {679-684},
	Slaccitation = {%%CITATION = ASJOA,296,679;%%},
	Title = {{Capture by the Sun of a Galactic Population of Weakly Interacting Massive Particles}},
	Volume = {296},
	Year = {1985},
	Bdsk-Url-1 = {https://doi.org/10.1086/163485}}

@article{Silk:1985ax,
	Author = {Silk, Joseph and Olive, Keith A. and Srednicki, Mark},
	Doi = {10.1103/PhysRevLett.55.257},
	Journal = {Phys.Rev.Lett.},
	Pages = {257-259},
	Reportnumber = {FERMILAB-PUB-85-062-A},
	Slaccitation = {%%CITATION = PRLTA,55,257;%%},
	Title = {{The Photino, the Sun and High-Energy Neutrinos}},
	Volume = {55},
	Year = {1985},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.55.257}}

@article{Griest:1986yu,
	Author = {Griest, K. and Seckel, D.},
	Doi = {10.1016/0550-3213(87)90293-8},
	Journal = {Nucl.Phys.},
	Pages = {681},
	Reportnumber = {CERN-TH-4505/86, SCIPP 86/60},
	Slaccitation = {%%CITATION = NUPHA,B283,681;%%},
	Title = {{Cosmic Asymmetry, Neutrinos and the Sun}},
	Volume = {B283},
	Year = {1987},
	Bdsk-Url-1 = {https://doi.org/10.1016/0550-3213(87)90293-8}}

@article{Gaisser:1986ha,
	Author = {Gaisser, T.K. and Steigman, G. and Tilav, S.},
	Doi = {10.1103/PhysRevD.34.2206},
	Journal = {Phys.Rev.},
	Pages = {2206},
	Reportnumber = {BA-86-42},
	Slaccitation = {%%CITATION = PHRVA,D34,2206;%%},
	Title = {{Limits on Cold Dark Matter Candidates from Deep Underground Detectors}},
	Volume = {D34},
	Year = {1986},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.34.2206}}

@article{Gould:1987ju,
	Author = {Gould, Andrew},
	Doi = {10.1086/165652},
	Journal = {Astrophys.J.},
	Pages = {560},
	Reportnumber = {SLAC-PUB-4162},
	Slaccitation = {%%CITATION = ASJOA,321,560;%%},
	Title = {{{Wimp} Distribution in and Evaporation from the Sun}},
	Volume = {321},
	Year = {1987},
	Bdsk-Url-1 = {https://doi.org/10.1086/165652}}

@article{Gould:1991hx,
	Author = {Gould, Andrew},
	Doi = {10.1086/171156},
	Journal = {Astrophys.J.},
	Pages = {338-344},
	Reportnumber = {IASSNS-AST-91-34},
	Slaccitation = {%%CITATION = ASJOA,388,338;%%},
	Title = {{Cosmological Density of Wimps from Solar and Terrestrial Annihilations}},
	Volume = {388},
	Year = {1992},
	Bdsk-Url-1 = {https://doi.org/10.1086/171156}}

@article{Damour:1998rh,
	Archiveprefix = {arXiv},
	Author = {Damour, Thibault and Krauss, Lawrence M.},
	Doi = {10.1103/PhysRevLett.81.5726},
	Eprint = {astro-ph/9806165},
	Journal = {Phys. Rev. Lett.},
	Pages = {5726-5729},
	Primaryclass = {astro-ph},
	Reportnumber = {CWRU-P20-98},
	Slaccitation = {%%CITATION = ASTRO-PH/9806165;%%},
	Title = {{A New Solar System Population of WIMP Dark Matter}},
	Volume = {81},
	Year = {1998},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.81.5726}}

@article{Damour:1998vg,
	Archiveprefix = {arXiv},
	Author = {Damour, Thibault and Krauss, Lawrence M.},
	Doi = {10.1103/PhysRevD.59.063509},
	Eprint = {astro-ph/9807099},
	Journal = {Phys. Rev.},
	Pages = {063509},
	Primaryclass = {astro-ph},
	Reportnumber = {CWRU-P22-98, IHES-P-98-55},
	Slaccitation = {%%CITATION = ASTRO-PH/9807099;%%},
	Title = {{A New WIMP Population in the Solar System and New Signals for Dark Matter Detectors}},
	Volume = {D59},
	Year = {1999},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.59.063509}}

@article{Gould:1999je,
	Archiveprefix = {arXiv},
	Author = {Gould, Andrew and Khairul Alam, S. M.},
	Doi = {10.1086/319040},
	Eprint = {astro-ph/9911288},
	Journal = {Astrophys. J.},
	Pages = {72-75},
	Primaryclass = {astro-ph},
	Slaccitation = {%%CITATION = ASTRO-PH/9911288;%%},
	Title = {{Can Heavy Wimps Be Captured by the Earth?}},
	Volume = {549},
	Year = {2001},
	Bdsk-Url-1 = {https://doi.org/10.1086/319040}}

@article{Lundberg:2004dn,
	Archiveprefix = {arXiv},
	Author = {Lundberg, Johan and Edsjo, Joakim},
	Doi = {10.1103/PhysRevD.69.123505},
	Eprint = {astro-ph/0401113},
	Journal = {Phys. Rev.},
	Pages = {123505},
	Primaryclass = {astro-ph},
	Slaccitation = {%%CITATION = ASTRO-PH/0401113;%%},
	Title = {{WIMP Diffusion in the Solar System Including Solar Depletion and Its Effect on Earth Capture Rates}},
	Volume = {D69},
	Year = {2004},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.69.123505}}

@article{Peter:2009mk,
	Archiveprefix = {arXiv},
	Author = {Peter, Annika H.G.},
	Doi = {10.1103/PhysRevD.79.103532},
	Eprint = {0902.1347},
	Journal = {Phys.Rev.},
	Pages = {103532},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:0902.1347;%%},
	Title = {{Dark Matter in the Solar System Ii: WIMP Annihilation Rates in the Sun}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.79.103532}}

@article{Peter:2009mm,
	Archiveprefix = {arXiv},
	Author = {Peter, Annika H.G.},
	Doi = {10.1103/PhysRevD.79.103533},
	Eprint = {0902.1348},
	Journal = {Phys.Rev.},
	Pages = {103533},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:0902.1348;%%},
	Title = {{Dark Matter in the Solar System Iii: the Distribution Function of Wimps at the Earth from Gravitational Capture}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.79.103533}}

@article{Bruch:2009rp,
	Archiveprefix = {arXiv},
	Author = {Bruch, Tobias and Peter, Annika H. G. and Read, Justin and Baudis, Laura and Lake, George},
	Doi = {10.1016/j.physletb.2009.03.042},
	Eprint = {0902.4001},
	Journal = {Phys. Lett.},
	Pages = {250-256},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:0902.4001;%%},
	Title = {{Dark Matter Disc Enhanced Neutrino Fluxes from the Sun and Earth}},
	Volume = {B674},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1016/j.physletb.2009.03.042}}

@article{Koushiappas:2009ee,
	Archiveprefix = {arXiv},
	Author = {Koushiappas, Savvas M. and Kamionkowski, Marc},
	Doi = {10.1103/PhysRevLett.103.121301},
	Eprint = {0907.4778},
	Journal = {Phys. Rev. Lett.},
	Pages = {121301},
	Primaryclass = {astro-ph.CO},
	Slaccitation = {%%CITATION = ARXIV:0907.4778;%%},
	Title = {{Galactic Substructure and Energetic Neutrinos from the Sun and the Earth}},
	Volume = {103},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevLett.103.121301}}

@article{Batell:2009zp,
	Archiveprefix = {arXiv},
	Author = {Batell, Brian and Pospelov, Maxim and Ritz, Adam and Shang, Yanwen},
	Doi = {10.1103/PhysRevD.81.075004},
	Eprint = {0910.1567},
	Journal = {Phys. Rev.},
	Pages = {075004},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0910.1567;%%},
	Title = {{Solar Gamma Rays Powered by Secluded Dark Matter}},
	Volume = {D81},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.81.075004}}

@article{Schuster:2009au,
	Archiveprefix = {arXiv},
	Author = {Schuster, Philip and Toro, Natalia and Yavin, Itay},
	Doi = {10.1103/PhysRevD.81.016002},
	Eprint = {0910.1602},
	Journal = {Phys. Rev.},
	Pages = {016002},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-13807, SU-ITP-09-43},
	Slaccitation = {%%CITATION = ARXIV:0910.1602;%%},
	Title = {{Terrestrial and Solar Limits on Long-Lived Particles in a Dark Sector}},
	Volume = {D81},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.81.016002}}

@article{Schuster:2009fc,
	Archiveprefix = {arXiv},
	Author = {Schuster, Philip and Toro, Natalia and Weiner, Neal and Yavin, Itay},
	Doi = {10.1103/PhysRevD.82.115012},
	Eprint = {0910.1839},
	Journal = {Phys. Rev.},
	Pages = {115012},
	Primaryclass = {hep-ph},
	Reportnumber = {SLAC-PUB-14939, SU-ITP-09-44},
	Slaccitation = {%%CITATION = ARXIV:0910.1839;%%},
	Title = {{High Energy Electron Signals from Dark Matter Annihilation in the Sun}},
	Volume = {D82},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.82.115012}}

@article{Meade:2009mu,
	Archiveprefix = {arXiv},
	Author = {Meade, Patrick and Nussinov, Shmuel and Papucci, Michele and Volansky, Tomer},
	Doi = {10.1007/JHEP06(2010)029},
	Eprint = {0910.4160},
	Journal = {JHEP},
	Pages = {029},
	Primaryclass = {hep-ph},
	Slaccitation = {%%CITATION = ARXIV:0910.4160;%%},
	Title = {{Searches for Long Lived Neutral Particles}},
	Volume = {06},
	Year = {2010},
	Bdsk-Url-1 = {https://doi.org/10.1007/JHEP06(2010)029}}

@article{Kobzarev:1966qya,
	Author = {Kobzarev, I. Yu. and Okun, L.B. and Pomeranchuk, I. Ya.},
	Journal = {Sov.J.Nucl.Phys.},
	Number = {6},
	Pages = {837-841},
	Slaccitation = {%%CITATION = SJNCA,3,837;%%},
	Title = {{On the Possibility of Experimental Observation of Mirror Particles}},
	Volume = {3},
	Year = {1966}}

@article{Okun:1982xi,
	Author = {Okun, L. B.},
	Journal = {Sov. Phys. JETP},
	Note = {[Zh. Eksp. Teor. Fiz.83,892(1982)]},
	Pages = {502},
	Reportnumber = {ITEP-48-1982},
	Slaccitation = {%%CITATION = SPHJA,56,502;%%},
	Title = {{Limits of Electrodynamics: Paraphotons?}},
	Volume = {56},
	Year = {1982}}

@article{Holdom:1985ag,
	Author = {Holdom, Bob},
	Doi = {10.1016/0370-2693(86)91377-8},
	Journal = {Phys.Lett.},
	Pages = {196},
	Reportnumber = {UTPT-85-30},
	Slaccitation = {%%CITATION = PHLTA,B166,196;%%},
	Title = {{Two U(1)'s and Epsilon Charge Shifts}},
	Volume = {B166},
	Year = {1986},
	Bdsk-Url-1 = {https://doi.org/10.1016/0370-2693(86)91377-8}}

@article{Holdom:1986eq,
	Author = {Holdom, Bob},
	Doi = {10.1016/0370-2693(86)90470-3},
	Journal = {Phys.Lett.},
	Pages = {65},
	Reportnumber = {UTPT-86-03},
	Slaccitation = {%%CITATION = PHLTA,B178,65;%%},
	Title = {{Searching for $\epsilon$ Charges and a New U(1)}},
	Volume = {B178},
	Year = {1986},
	Bdsk-Url-1 = {https://doi.org/10.1016/0370-2693(86)90470-3}}

@article{Krauss:1985aaa,
	Author = {Krauss, Lawrence M. and Srednicki, Mark and Wilczek, Frank},
	Doi = {10.1103/PhysRevD.33.2079},
	Journal = {Phys.Rev.},
	Pages = {2079-2083},
	Reportnumber = {YTP-85-19},
	Slaccitation = {%%CITATION = PHRVA,D33,2079;%%},
	Title = {{Solar System Constraints and Signatures for Dark Matter Candidates}},
	Volume = {D33},
	Year = {1986},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.33.2079}}

@article{Gould:1987ir,
	Author = {Gould, Andrew},
	Doi = {10.1086/165653},
	Journal = {Astrophys.J.},
	Pages = {571},
	Reportnumber = {SLAC-PUB-4226},
	Slaccitation = {%%CITATION = ASJOA,321,571;%%},
	Title = {{Resonant Enhancements in WIMP Capture by the Earth}},
	Volume = {321},
	Year = {1987},
	Bdsk-Url-1 = {https://doi.org/10.1086/165653}}

@article{Peter:2009mi,
	Archiveprefix = {arXiv},
	Author = {Peter, Annika H.G.},
	Doi = {10.1103/PhysRevD.79.103531},
	Eprint = {0902.1344},
	Journal = {Phys.Rev.},
	Pages = {103531},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:0902.1344;%%},
	Title = {{Dark Matter in the Solar System I: the Distribution Function of Wimps at the Earth from Solar Capture}},
	Volume = {D79},
	Year = {2009},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.79.103531}}

@article{1992ApJ...388..338G,
	Adsnote = {Provided by the SAO/NASA Astrophysics Data System},
	Adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...388..338G},
	Author = {{Gould}, A.},
	Doi = {10.1086/171156},
	Journal = {\apj},
	Keywords = {Annihilation Reactions, Elementary Particle Interactions, Particle Mass, Solar Interior, Space Density, Weak Energy Interactions, Dark Matter, Nuclear Fusion, Solar Neutrinos},
	Month = apr,
	Pages = {338-344},
	Title = {{Cosmological density of WIMPs from solar and terrestrial annihilations}},
	Volume = 388,
	Year = 1992,
	Bdsk-Url-1 = {https://doi.org/10.1086/171156}}

@article{Ahrens:2002dv,
	Archiveprefix = {arXiv},
	Author = {Ahrens, J. and others},
	Booktitle = {{Neutrino physics and astrophysics. Proceedings, 20th International Conference, Neutrino 2002, Munich, Germany, May 25-30, 2002}},
	Collaboration = {IceCube},
	Doi = {10.1016/S0920-5632(03)01337-9},
	Eprint = {astro-ph/0209556},
	Journal = {Nucl. Phys. Proc. Suppl.},
	Note = {[,388(2002)]},
	Pages = {388-395},
	Primaryclass = {astro-ph},
	Slaccitation = {%%CITATION = ASTRO-PH/0209556;%%},
	Title = {{Icecube - the next generation neutrino telescope at the south pole}},
	Volume = {118},
	Year = {2003},
	Bdsk-Url-1 = {https://doi.org/10.1016/S0920-5632(03)01337-9}}

@inproceedings{Alexander:2016aln,
	Archiveprefix = {arXiv},
	Author = {Alexander, Jim and others},
	Eprint = {1608.08632},
	Primaryclass = {hep-ph},
	Reportnumber = {FERMILAB-CONF-16-421},
	Slaccitation = {%%CITATION = ARXIV:1608.08632;%%},
	Title = {{Dark Sectors 2016 Workshop: Community Report}},
	Year = {2016}}

@article{Choi:2013eda,
	Archiveprefix = {arXiv},
	Author = {Choi, K. and Rott, Carsten and Itow, Yoshitaka},
	Doi = {10.1088/1475-7516/2014/05/049},
	Eprint = {1312.0273},
	Journal = {JCAP},
	Pages = {049},
	Primaryclass = {astro-ph.HE},
	Slaccitation = {%%CITATION = ARXIV:1312.0273;%%},
	Title = {{Impact of the dark matter velocity distribution on	capture rates in the Sun}},
	Volume = {1405},
	Year = {2014},
	Bdsk-Url-1 = {https://doi.org/10.1088/1475-7516/2014/05/049}}

@article{Gelmini:2000dm,
	Archiveprefix = {arXiv},
	Author = {Gelmini, Graciela and Gondolo, Paolo},
	Doi = {10.1103/PhysRevD.64.023504},
	Eprint = {hep-ph/0012315},
	Journal = {Phys. Rev.},
	Pages = {023504},
	Primaryclass = {hep-ph},
	Reportnumber = {UCLA-00-TEP-33, CWRU-P13-00},
	Slaccitation = {%%CITATION = HEP-PH/0012315;%%},
	Title = {{WIMP annual modulation with opposite phase in Late-Infall halo models}},
	Volume = {D64},
	Year = {2001},
	Bdsk-Url-1 = {https://doi.org/10.1103/PhysRevD.64.023504}}

@article{ALFE200291,
	Author = {D Alf{\`e} and M.J Gillan and G.D Price},
	Doi = {https://doi.org/10.1016/S0012-821X(01)00568-4},
	Issn = {0012-821X},
	Journal = {Earth and Planetary Science Letters},
	Keywords = {chemical composition, core, seismology, simulation},
	Number = {1},
	Pages = {91 - 98},
	Title = {Composition and temperature of the Earth's core constrained by combining ab initio calculations and seismic data},
	Url = {http://www.sciencedirect.com/science/article/pii/S0012821X01005684},
	Volume = {195},
	Year = {2002},
	Bdsk-Url-1 = {http://www.sciencedirect.com/science/article/pii/S0012821X01005684},
	Bdsk-Url-2 = {https://doi.org/10.1016/S0012-821X(01)00568-4}}
	

@article{Smolinsky:2017fvb,
      author         = "Smolinsky, Jordan and Tanedo, Philip",
      title          = "{Dark Photons from Captured Inelastic Dark Matter
                        Annihilation: Charged Particle Signatures}",
      journal        = "Phys. Rev.",
      volume         = "D95",
      year           = "2017",
      number         = "7",
      pages          = "075015",
      doi            = "10.1103/PhysRevD.96.099902, 10.1103/PhysRevD.95.075015",
      note           = "[Erratum: Phys. Rev.D96,no.9,099902(2017)]",
      eprint         = "1701.03168",
      archivePrefix  = "arXiv",
      primaryClass   = "hep-ph",
      reportNumber   = "UCI-TR-2016-18, UCR-TR-FLIP-001, UCR-TR-2017-FLIP-001",
      SLACcitation   = "%%CITATION = ARXIV:1701.03168;%%"
}



